Magnetic structure of a new quantum magnet SrCuTe$_2$O$_6$

SrCuTe$_2$O$_6$ consists of a 3-dimensional arrangement of spin-$\frac{1}{2}$ Cu$^{2+}$ ions. The 1st, 2nd and 3rd neighbor interactions respectively couple Cu$^{2+}$ moments into a network of isolated triangles, a highly frustrated hyperkagome lattice consisting of corner sharing triangles and antiferromagnetic chains. Of these, the chain interaction dominates in SrCuTe$_2$O$_6$ while the other two interactions lead to frustrated inter-chain coupling giving rise to long range magnetic order at suppressed temperatures. In this paper, we investigate the magnetic properties in SrCuTe$_2$O$_6$ using muon relaxation spectroscopy and neutron diffraction and present the low temperature magnetic structure.

==> SrCuTe2O6_cif.txt <==
# CIF file created by ISOCIF, version 3.0.0               
# Magnetic Space Group: 213.63 P4_132 (213.1.1564 P4_132)
# 
# Lattice parameters: a=12.43730, b=12.43730, c=12.43730, alpha=90.00000, beta=90.00000, gamma=90.00000
# Cu1 12d (1/8,y,y+1/4;0,my,my), y=0.22555 , my=-0.28300

data_isocif-output
_audit_creation_method ISOCIF

_cell_length_a    12.43730
_cell_length_b    12.43730
_cell_length_c    12.43730
_cell_angle_alpha 90.00000
_cell_angle_beta  90.00000
_cell_angle_gamma 90.00000
_cell_volume      1923.88155

_space_group_magn.number_BNS "213.63"
_space_group_magn.name_BNS "P4_132"
_space_group_magn.number_OG "213.1.1564"
_space_group_magn.name_OG "P4_132"
_space_group_magn.point_group_name "432"

loop_
_space_group_magn_transforms.id
_space_group_magn_transforms.Pp_abc
_space_group_magn_transforms.source
1 a,b,c;0,0,0 "BNS"
2 a,b,c;0,0,0 "OG"

loop_
_space_group_symop_magn_operation.id
_space_group_symop_magn_operation.xyz
1 x,y,z,+1 
2 x+1/2,-y+1/2,-z,+1 
3 -x,y+1/2,-z+1/2,+1 
4 -x+1/2,-y,z+1/2,+1 
5 y,z,x,+1 
6 y+1/2,-z+1/2,-x,+1 
7 -y,z+1/2,-x+1/2,+1 
8 -y+1/2,-z,x+1/2,+1 
9 z,x,y,+1 
10 z+1/2,-x+1/2,-y,+1 
11 -z,x+1/2,-y+1/2,+1 
12 -z+1/2,-x,y+1/2,+1 
13 -y+3/4,-x+3/4,-z+3/4,+1 
14 -y+1/4,x+3/4,z+1/4,+1 
15 y+1/4,-x+1/4,z+3/4,+1 
16 y+3/4,x+1/4,-z+1/4,+1 
17 -x+3/4,-z+3/4,-y+3/4,+1 
18 -x+1/4,z+3/4,y+1/4,+1 
19 x+1/4,-z+1/4,y+3/4,+1 
20 x+3/4,z+1/4,-y+1/4,+1 
21 -z+3/4,-y+3/4,-x+3/4,+1 
22 -z+1/4,y+3/4,x+1/4,+1 
23 z+1/4,-y+1/4,x+3/4,+1 
24 z+3/4,y+1/4,-x+1/4,+1 

loop_
_space_group_symop_magn_centering.id
_space_group_symop_magn_centering.xyz
1 x,y,z,+1 

loop_
_atom_site_label
_atom_site_type_symbol
_atom_site_symmetry_multiplicity
_atom_site_Wyckoff_label
_atom_site_fract_x
_atom_site_fract_y
_atom_site_fract_z
_atom_site_occupancy
_atom_site_fract_symmform
Cu1 Cu  12 d 0.12500 0.22555 0.47555 1.00000 0,Dy,Dy 

loop_
_atom_site_moment.label
_atom_site_moment.crystalaxis_x
_atom_site_moment.crystalaxis_y
_atom_site_moment.crystalaxis_z
_atom_site_moment.symmform
Cu1 0.00000 -0.28300 -0.28300 0,My,My 

# end of cif

